Earth as an Exoplanet: Investigating the effects of cloud variability on the direct-imaging of atmospheres

A planet's spectrum is dynamic and only represents a time-dependent snapshot of its properties. Changing atmospheric conditions due to climate and weather patterns, particularly variation in cloud cover, can significantly affect the spectrum in ways that complicate the understanding of a planet's baseline atmospheric properties. Variable cloud cover and cloud properties affect the detectability of atmospheric constituents, and also greatly influence the radiative transfer that determines a planet's spectrum. This has considerable implications for direct imaging observations of potentially habitable exoplanets and thus it is critical to study and characterize the effects of clouds on their spectra. Clouds have been extensively modeled before and their effects have been incorporated across climate frameworks spanning a spectrum of complexity. Given the challenges associated with modeling clouds, we adopt a novel approach in this work to study the effects of clouds by using real-time cloud data from Earth observations. Treating Earth as an exoplanet and using detailed observations from the MERRA 2 data collection, we quantify the effects of cloud variability on the spectrum as well as on the detectability of atmospheric constituents, specifically biomarkers like O2, O3 and H2O. The coverage and vertical position of clouds significantly affects the SNRs of these gases and subsequently their detectability in exo-Earth atmospheres. Moreover, we show that variations in the amount of cloud cover will potentially confound efforts to retrieve a stable baseline atmosphere for a planet. This work has important applications to future direct-imaging missions like the Habitable Worlds Observatory (HWO).

==> cfg_19870215_low_patchy_clouds.txt <==
<OBJECT>Planet
<OBJECT-NAME>Earth
<OBJECT-DATE>1987/02/15 00:00
<OBJECT-DIAMETER>12742
<OBJECT-GRAVITY>9.807
<OBJECT-GRAVITY-UNIT>g
<OBJECT-STAR-DISTANCE>1.0
<OBJECT-STAR-VELOCITY>0.0
<OBJECT-SOLAR-LONGITUDE>0.0
<OBJECT-SOLAR-LATITUDE>0.00
<OBJECT-SEASON>270.0
<OBJECT-STAR-TYPE>G
<OBJECT-STAR-TEMPERATURE>5777
<OBJECT-STAR-RADIUS>1.0
<OBJECT-OBS-LONGITUDE>90.00
<OBJECT-OBS-LATITUDE>0.00
<OBJECT-OBS-VELOCITY>0.0
<OBJECT-PERIOD>1.00000000
<OBJECT-STAR-METALLICITY>0.0
<OBJECT-INCLINATION>90.0
<OBJECT-ORBIT>0.06300000,0.00000,1.58040433,0.00000,0.88147,2455701.776757
<OBJECT-POSITION-ANGLE>0.00
<GEOMETRY>Observatory
<GEOMETRY-OFFSET-NS>0.0
<GEOMETRY-OFFSET-EW>0.0
<GEOMETRY-OFFSET-UNIT>diamter
<GEOMETRY-OBS-ALTITUDE>10
<GEOMETRY-ALTITUDE-UNIT>pc
<GEOMETRY-USER-PARAM>0.0
<GEOMETRY-STELLAR-TYPE>G
<GEOMETRY-STELLAR-TEMPERATURE>5777
<GEOMETRY-STELLAR-MAGNITUDE>0
<GEOMETRY-SOLAR-ANGLE>86.280
<GEOMETRY-OBS-ANGLE>82.770
<GEOMETRY-PLANET-FRACTION>1.000e+00
<GEOMETRY-STAR-DISTANCE>9.953354e-02
<GEOMETRY-STAR-FRACTION>0.000000e+00
<GEOMETRY-REF>User
<GEOMETRY-DISK-ANGLES>1
<GEOMETRY-ROTATION>-0.03006,0.0
<GEOMETRY-AZIMUTH>0.000
<GEOMETRY-BRDFSCALER>1.000
<GEOMETRY-TEMISSION>276.185
<ATMOSPHERE-DESCRIPTION>NASA/MERRA2 3D data
<ATMOSPHERE-STRUCTURE>Equilibrium
<ATMOSPHERE-WEIGHT>28.97
<ATMOSPHERE-PRESSURE>1.01446e+00
<ATMOSPHERE-PUNIT>bar
<ATMOSPHERE-NGAS>8
<ATMOSPHERE-GAS>N2,O2,CO2,CH4,N2O,CO,H2O,O3
<ATMOSPHERE-TYPE>HIT[22],HIT[7],HIT[2],HIT[6],HIT[4],HIT[5],HIT[1],HIT[3]
<ATMOSPHERE-ABUN>78,20.9,400,1.6,0.3,0.1,1,1
<ATMOSPHERE-UNIT>pct,pct,ppm,ppm,ppm,ppm,scl,scl
<ATMOSPHERE-TAU>1,1,1,1,0.07,0.07,0.07,0.07
<ATMOSPHERE-NAERO>2
<ATMOSPHERE-NMAX>1
<ATMOSPHERE-LMAX>66
<ATMOSPHERE-TEMPERATURE>270
<ATMOSPHERE-CONTINUUM>Rayleigh,Refraction,CIA_all,UV_all
<ATMOSPHERE-GCM-PARAMETERS>144,91,72,-180,-90,2.5,2.0,Albedo,Winds,Temperature,Pressure,O3,H2O,WaterIce,Water
<ATMOSPHERE-AEROS>Water,WaterIce
<ATMOSPHERE-ATYPE>AFCRL_Water_HRI,Warren_ice_HRI
<ATMOSPHERE-AABUN>1,1
<ATMOSPHERE-AUNIT>scl,scl
<ATMOSPHERE-ASIZE>5,100
<ATMOSPHERE-ASUNI>um,um
<SURFACE-TEMPERATURE>276.185
<SURFACE-ALBEDO>0.4294
<SURFACE-EMISSIVITY>0.7000
<SURFACE-GAS-RATIO>1.0
<SURFACE-NSURF>5
<SURFACE-GAS-UNIT>ratio
<SURFACE-MODEL>Lambert
<SURFACE-PHASEMODEL>ISO
<SURFACE-SURF>Ocean,Snow,Grass,Soil,Forest
<SURFACE-TYPE>Albedo_GSFC,Albedo_GSFC,Albedo_GSFC,Albedo_GSFC,Albedo_GSFC
<SURFACE-ABUN>0.7222235,0.0330346,0.11367968749999999,0.06266574999999999,0.06839655
<SURFACE-UNIT>scl,scl,scl,scl,scl
<SURFACE-MIXING>Areal
<SURFACE-THICK>0.0001,0.0001,0.0001,0.0001,0.0001
<GENERATOR-BEAM>1
<GENERATOR-BEAM-UNIT>diffrac
<GENERATOR-GAS-MODEL>Y
<GENERATOR-CONT-MODEL>Y
<GENERATOR-RANGE1>0.515
<GENERATOR-RANGE2>1
<GENERATOR-RANGEUNIT>um
<GENERATOR-RESOLUTION>140
<GENERATOR-RESOLUTIONUNIT>RP
<GENERATOR-RADUNITS>rel
<GENERATOR-DIAMTELE>6
<GENERATOR-LOGRAD>N
<GENERATOR-CONT-STELLAR>Y
<GENERATOR-TRANS-APPLY>N
<GENERATOR-TRANS-SHOW>N
<GENERATOR-TRANS>03-01
<GENERATOR-NOISE>CCD
<GENERATOR-NOISE2>3e-5@0.2,3e-5@1,2e-3@1.01,2e-3@2.0
<GENERATOR-NOISETIME>3600
<GENERATOR-NOISEOTEMP>270
<GENERATOR-NOISEOEFF>0.0317@0.2000,0.0437@0.2261,0.0589@0.2580,0.0742@0.2986,0.0851@0.3377,0.0917@0.3667,0.0971@0.4029,0.1015@0.4493,0.1004@0.4971,0.1004@0.5140,0.1670@0.5150,0.1659@0.5377,0.1506@0.6304,0.1255@0.7087,0.0939@0.7986,0.0884@0.8435,0.1146@0.9058,0.1419@0.9594,0.1594@0.9942,0.1821@1.2200,0.1958@1.4100,0.2049@1.6200,0.2094@1.8700,0.2140@2.0000
<GENERATOR-NOISEOEMIS>0.1
<GENERATOR-NOISEFRAMES>24
<GENERATOR-NOISEPIXELS>10
<GENERATOR-NOISE1>0@0.2,0@1,2.5@1.01,2.5@2.0
<GENERATOR-TELESCOPE>CORONA
<GENERATOR-TELESCOPE1>1E-10
<GENERATOR-TELESCOPE2>4.5
<GENERATOR-TELESCOPE3>4.578000e-11@0.000,4.578000e-11@0.216,4.578000e-11@0.649,2.110e-03@0.973,1.266e-02@1.459,8.228e-02@2.108,1.709e-01@2.973,2.658e-01@4.486,3.418e-01@6.757,3.945e-01@10.216,4.219e-01@14.108,4.409e-01@19.459,4.536e-01@23.622,4.578e-01@27.784,4.578e-01@29.459
<GENERATOR-INSTRUMENT>LUVOIR_B-VIS: The Extreme Coronagraph for Living Planetary Systems (ECLIPS) delivers continuous spectral coverage from 200 nm to 2.5 um via three channels, UV (200 to 525 nm), VIS (515 nm to 1030 nm), and NIR (1 to 2 microns). The UV channel is effectively an imager and provides a maximum resolution of RP=7, while the VIS channel RP=140, and NIR=70. The core coronagraph throughput is practically twice for LUVOIR-B than A.
<GENERATOR-RESOLUTIONKERNEL>N
<GENERATOR-GCM-BINNING>6
<ATMOSPHERE-LAYERS-MOLECULES>O3,H2O,WaterIce,Water
<ATMOSPHERE-LAYER-1>1.01446e+00,2.43088e+02,3.66231e-08,3.77988e-04,3.12723e-05,4.84176e-06
<ATMOSPHERE-LAYER-2>9.99051e-01,2.41963e+02,3.66404e-08,3.48023e-04,3.27869e-05,7.75862e-06
<ATMOSPHERE-LAYER-3>9.83575e-01,2.41340e+02,3.69061e-08,3.31744e-04,2.63503e-05,9.13549e-06
<ATMOSPHERE-LAYER-4>9.68100e-01,2.42050e+02,3.75739e-08,3.56639e-04,1.75931e-05,7.75220e-06
<ATMOSPHERE-LAYER-5>9.52625e-01,2.42992e+02,3.79936e-08,3.94256e-04,9.82134e-06,4.83444e-06
<ATMOSPHERE-LAYER-6>9.37149e-01,2.43995e+02,3.81480e-08,4.29287e-04,3.57529e-06,2.35175e-06
<ATMOSPHERE-LAYER-7>9.21675e-01,2.45708e+02,3.82766e-08,4.94671e-04,7.00000e-07,9.62563e-07
<ATMOSPHERE-LAYER-8>9.06202e-01,2.47801e+02,3.86629e-08,5.86733e-04,3.98556e-09,5.72252e-09
<ATMOSPHERE-LAYER-9>8.90730e-01,2.49175e+02,3.93132e-08,6.41517e-04,1.76967e-12,2.06163e-12
<ATMOSPHERE-LAYER-10>8.75257e-01,2.49724e+02,3.98475e-08,6.68603e-04,8.74296e-17,1.00035e-16
<ATMOSPHERE-LAYER-11>8.59785e-01,2.50196e+02,4.03800e-08,6.98574e-04,1.02653e-20,2.66046e-20
<ATMOSPHERE-LAYER-12>8.44315e-01,2.50835e+02,4.11382e-08,7.29608e-04,1.15443e-18,4.78786e-18
<ATMOSPHERE-LAYER-13>8.26267e-01,2.51229e+02,4.17075e-08,7.51593e-04,1.32934e-15,4.74852e-15
<ATMOSPHERE-LAYER-14>8.03065e-01,2.51391e+02,4.26293e-08,7.44239e-04,3.55040e-13,8.50933e-13
<ATMOSPHERE-LAYER-15>7.77284e-01,2.50834e+02,4.34684e-08,6.93896e-04,1.48182e-11,4.15919e-11
<ATMOSPHERE-LAYER-16>7.51510e-01,2.49579e+02,4.42707e-08,6.29867e-04,1.27820e-10,2.15244e-10
<ATMOSPHERE-LAYER-17>7.25740e-01,2.47700e+02,4.47074e-08,5.82143e-04,1.09831e-09,1.81477e-09
<ATMOSPHERE-LAYER-18>6.99971e-01,2.45754e+02,4.48865e-08,5.21157e-04,8.48074e-09,1.44737e-08
<ATMOSPHERE-LAYER-19>6.67765e-01,2.44070e+02,4.51693e-08,4.27534e-04,6.63093e-12,2.84057e-12
<ATMOSPHERE-LAYER-20>6.29130e-01,2.41249e+02,4.54231e-08,3.39851e-04,8.88957e-13,1.51355e-13
<ATMOSPHERE-LAYER-21>5.90505e-01,2.38605e+02,4.66084e-08,2.67340e-04,9.88805e-19,1.21214e-19
<ATMOSPHERE-LAYER-22>5.51895e-01,2.35509e+02,4.93185e-08,2.07875e-04,4.82852e-17,7.40127e-20
<ATMOSPHERE-LAYER-23>5.13306e-01,2.32343e+02,5.41755e-08,1.56861e-04,5.70988e-14,1.60845e-24
<ATMOSPHERE-LAYER-24>4.74736e-01,2.29087e+02,6.10768e-08,1.12888e-04,4.16248e-11,1.14899e-28
<ATMOSPHERE-LAYER-25>4.36196e-01,2.26168e+02,6.95368e-08,7.91424e-05,3.14634e-09,1.03518e-30
<ATMOSPHERE-LAYER-26>3.97695e-01,2.23539e+02,7.97594e-08,5.37063e-05,7.87066e-09,1.00000e-30
<ATMOSPHERE-LAYER-27>3.59235e-01,2.21083e+02,1.00234e-07,3.42740e-05,3.01349e-10,1.00000e-30
<ATMOSPHERE-LAYER-28>3.14753e-01,2.20817e+02,1.55411e-07,2.56853e-05,3.65310e-20,1.00000e-30
<ATMOSPHERE-LAYER-29>2.67494e-01,2.23504e+02,2.72478e-07,2.28710e-05,4.04311e-29,1.00000e-30
<ATMOSPHERE-LAYER-30>2.26900e-01,2.26468e+02,4.43602e-07,1.37955e-05,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-31>1.92618e-01,2.27009e+02,6.68386e-07,6.71044e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-32>1.63662e-01,2.26835e+02,9.28913e-07,5.86115e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-33>1.39115e-01,2.26708e+02,1.25126e-06,4.96233e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-34>1.18250e-01,2.26104e+02,1.63138e-06,4.52577e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-35>1.00514e-01,2.25343e+02,1.93453e-06,4.50535e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-36>8.54390e-02,2.25086e+02,2.27238e-06,4.54293e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-37>7.25579e-02,2.25157e+02,2.81851e-06,4.69416e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-38>6.14957e-02,2.24605e+02,3.26910e-06,4.78289e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-39>5.20159e-02,2.24097e+02,3.87421e-06,4.85876e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-40>4.39097e-02,2.23080e+02,4.31072e-06,4.91961e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-41>3.69927e-02,2.21751e+02,4.65764e-06,4.99475e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-42>3.10889e-02,2.20216e+02,4.86367e-06,5.07961e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-43>2.60491e-02,2.18457e+02,5.15384e-06,5.16114e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-44>2.17610e-02,2.17195e+02,5.52659e-06,5.25886e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-45>1.81244e-02,2.16788e+02,5.75838e-06,5.40326e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-46>1.50503e-02,2.16344e+02,5.96627e-06,5.52356e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-47>1.24602e-02,2.15945e+02,6.21423e-06,5.62359e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-48>1.02849e-02,2.15042e+02,6.44938e-06,5.73694e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-49>8.45639e-03,2.13842e+02,6.63221e-06,5.82865e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-50>6.91832e-03,2.13193e+02,6.78642e-06,5.88591e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-51>5.63180e-03,2.12501e+02,6.90666e-06,5.94252e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-52>4.56169e-03,2.12286e+02,6.74785e-06,6.03976e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-53>3.67650e-03,2.11806e+02,6.66742e-06,6.20183e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-54>2.94832e-03,2.12076e+02,6.70925e-06,6.26848e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-55>2.35259e-03,2.10291e+02,6.65428e-06,6.30067e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-56>1.86788e-03,2.08021e+02,6.01204e-06,6.30989e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-57>1.47565e-03,2.05666e+02,4.90550e-06,6.28646e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-58>1.15998e-03,2.03818e+02,3.97323e-06,6.20892e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-59>9.07287e-04,2.05025e+02,3.01623e-06,6.03515e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-60>7.05957e-04,2.11590e+02,2.27210e-06,5.76467e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-61>5.46293e-04,2.20168e+02,1.88424e-06,5.47448e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-62>4.20424e-04,2.27903e+02,1.69830e-06,5.13855e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-63>3.21784e-04,2.34421e+02,1.56986e-06,4.71234e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-64>2.44938e-04,2.40572e+02,1.54431e-06,4.20691e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-65>1.85422e-04,2.45478e+02,1.68749e-06,3.58567e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-66>1.39599e-04,2.48929e+02,2.02734e-06,2.96578e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-67>1.04524e-04,2.51010e+02,2.70044e-06,2.44150e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-68>7.76724e-05,2.52731e+02,4.01831e-06,2.01265e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-69>5.67925e-05,2.52789e+02,6.43349e-06,1.71586e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-70>4.01425e-05,2.49656e+02,9.92571e-06,1.56900e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-71>2.63500e-05,2.41481e+02,1.47012e-05,1.31769e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-72>1.50000e-05,2.29602e+02,2.22563e-05,9.53695e-07,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYERS>72


==> cfg_19990707_high_patchy_clouds.txt <==
<OBJECT>Planet
<OBJECT-NAME>Earth
<OBJECT-DATE>1999/07/07 00:00
<OBJECT-DIAMETER>12742
<OBJECT-GRAVITY>9.807
<OBJECT-GRAVITY-UNIT>g
<OBJECT-STAR-DISTANCE>1.0
<OBJECT-STAR-VELOCITY>0.0
<OBJECT-SOLAR-LONGITUDE>0.0
<OBJECT-SOLAR-LATITUDE>0.00
<OBJECT-SEASON>270.0
<OBJECT-STAR-TYPE>G
<OBJECT-STAR-TEMPERATURE>5777
<OBJECT-STAR-RADIUS>1.0
<OBJECT-OBS-LONGITUDE>90.00
<OBJECT-OBS-LATITUDE>0.00
<OBJECT-OBS-VELOCITY>0.0
<OBJECT-PERIOD>1.00000000
<OBJECT-STAR-METALLICITY>0.0
<OBJECT-INCLINATION>90.0
<OBJECT-ORBIT>0.06300000,0.00000,1.58040433,0.00000,0.88147,2455701.776757
<OBJECT-POSITION-ANGLE>0.00
<GEOMETRY>Observatory
<GEOMETRY-OFFSET-NS>0.0
<GEOMETRY-OFFSET-EW>0.0
<GEOMETRY-OFFSET-UNIT>diamter
<GEOMETRY-OBS-ALTITUDE>10
<GEOMETRY-ALTITUDE-UNIT>pc
<GEOMETRY-USER-PARAM>0.0
<GEOMETRY-STELLAR-TYPE>G
<GEOMETRY-STELLAR-TEMPERATURE>5777
<GEOMETRY-STELLAR-MAGNITUDE>0
<GEOMETRY-SOLAR-ANGLE>86.280
<GEOMETRY-OBS-ANGLE>82.770
<GEOMETRY-PLANET-FRACTION>1.000e+00
<GEOMETRY-STAR-DISTANCE>9.953354e-02
<GEOMETRY-STAR-FRACTION>0.000000e+00
<GEOMETRY-REF>User
<GEOMETRY-DISK-ANGLES>1
<GEOMETRY-ROTATION>-0.03006,0.0
<GEOMETRY-AZIMUTH>0.000
<GEOMETRY-BRDFSCALER>1.000
<GEOMETRY-TEMISSION>276.185
<ATMOSPHERE-DESCRIPTION>NASA/MERRA2 3D data
<ATMOSPHERE-STRUCTURE>Equilibrium
<ATMOSPHERE-WEIGHT>28.97
<ATMOSPHERE-PRESSURE>1.00026e+00
<ATMOSPHERE-PUNIT>bar
<ATMOSPHERE-NGAS>8
<ATMOSPHERE-GAS>N2,O2,CO2,CH4,N2O,CO,H2O,O3
<ATMOSPHERE-TYPE>HIT[22],HIT[7],HIT[2],HIT[6],HIT[4],HIT[5],HIT[1],HIT[3]
<ATMOSPHERE-ABUN>78,20.9,400,1.6,0.3,0.1,1,1
<ATMOSPHERE-UNIT>pct,pct,ppm,ppm,ppm,ppm,scl,scl
<ATMOSPHERE-TAU>1,1,1,1,0.07,0.07,0.07,0.07
<ATMOSPHERE-NAERO>2
<ATMOSPHERE-NMAX>1
<ATMOSPHERE-LMAX>66
<ATMOSPHERE-TEMPERATURE>270
<ATMOSPHERE-CONTINUUM>Rayleigh,Refraction,CIA_all,UV_all
<ATMOSPHERE-GCM-PARAMETERS>144,91,72,-180,-90,2.5,2.0,Albedo,Winds,Temperature,Pressure,O3,H2O,WaterIce,Water
<ATMOSPHERE-AEROS>Water,WaterIce
<ATMOSPHERE-ATYPE>AFCRL_Water_HRI,Warren_ice_HRI
<ATMOSPHERE-AABUN>1,1
<ATMOSPHERE-AUNIT>scl,scl
<ATMOSPHERE-ASIZE>5,100
<ATMOSPHERE-ASUNI>um,um
<SURFACE-TEMPERATURE>276.185
<SURFACE-ALBEDO>0.4294
<SURFACE-EMISSIVITY>0.7000
<SURFACE-GAS-RATIO>1.0
<SURFACE-NSURF>5
<SURFACE-GAS-UNIT>ratio
<SURFACE-MODEL>Lambert
<SURFACE-PHASEMODEL>ISO
<SURFACE-SURF>Ocean,Snow,Grass,Soil,Forest
<SURFACE-TYPE>Albedo_GSFC,Albedo_GSFC,Albedo_GSFC,Albedo_GSFC,Albedo_GSFC
<SURFACE-ABUN>0.7222235,0.0330346,0.11367968749999999,0.06266574999999999,0.06839655
<SURFACE-UNIT>scl,scl,scl,scl,scl
<SURFACE-MIXING>Areal
<SURFACE-THICK>0.0001,0.0001,0.0001,0.0001,0.0001
<GENERATOR-BEAM>1
<GENERATOR-BEAM-UNIT>diffrac
<GENERATOR-GAS-MODEL>Y
<GENERATOR-CONT-MODEL>Y
<GENERATOR-RANGE1>0.515
<GENERATOR-RANGE2>1
<GENERATOR-RANGEUNIT>um
<GENERATOR-RESOLUTION>140
<GENERATOR-RESOLUTIONUNIT>RP
<GENERATOR-RADUNITS>rel
<GENERATOR-DIAMTELE>6
<GENERATOR-LOGRAD>N
<GENERATOR-CONT-STELLAR>Y
<GENERATOR-TRANS-APPLY>N
<GENERATOR-TRANS-SHOW>N
<GENERATOR-TRANS>03-01
<GENERATOR-NOISE>CCD
<GENERATOR-NOISE2>3e-5@0.2,3e-5@1,2e-3@1.01,2e-3@2.0
<GENERATOR-NOISETIME>3600
<GENERATOR-NOISEOTEMP>270
<GENERATOR-NOISEOEFF>0.0317@0.2000,0.0437@0.2261,0.0589@0.2580,0.0742@0.2986,0.0851@0.3377,0.0917@0.3667,0.0971@0.4029,0.1015@0.4493,0.1004@0.4971,0.1004@0.5140,0.1670@0.5150,0.1659@0.5377,0.1506@0.6304,0.1255@0.7087,0.0939@0.7986,0.0884@0.8435,0.1146@0.9058,0.1419@0.9594,0.1594@0.9942,0.1821@1.2200,0.1958@1.4100,0.2049@1.6200,0.2094@1.8700,0.2140@2.0000
<GENERATOR-NOISEOEMIS>0.1
<GENERATOR-NOISEFRAMES>24
<GENERATOR-NOISEPIXELS>10
<GENERATOR-NOISE1>0@0.2,0@1,2.5@1.01,2.5@2.0
<GENERATOR-TELESCOPE>CORONA
<GENERATOR-TELESCOPE1>1E-10
<GENERATOR-TELESCOPE2>4.5
<GENERATOR-TELESCOPE3>4.578000e-11@0.000,4.578000e-11@0.216,4.578000e-11@0.649,2.110e-03@0.973,1.266e-02@1.459,8.228e-02@2.108,1.709e-01@2.973,2.658e-01@4.486,3.418e-01@6.757,3.945e-01@10.216,4.219e-01@14.108,4.409e-01@19.459,4.536e-01@23.622,4.578e-01@27.784,4.578e-01@29.459
<GENERATOR-INSTRUMENT>LUVOIR_B-VIS: The Extreme Coronagraph for Living Planetary Systems (ECLIPS) delivers continuous spectral coverage from 200 nm to 2.5 um via three channels, UV (200 to 525 nm), VIS (515 nm to 1030 nm), and NIR (1 to 2 microns). The UV channel is effectively an imager and provides a maximum resolution of RP=7, while the VIS channel RP=140, and NIR=70. The core coronagraph throughput is practically twice for LUVOIR-B than A.
<GENERATOR-RESOLUTIONKERNEL>N
<GENERATOR-GCM-BINNING>6
<ATMOSPHERE-LAYERS-MOLECULES>O3,H2O,WaterIce,Water
<ATMOSPHERE-LAYER-1>1.00026e+00,2.72917e+02,2.44408e-08,5.82975e-03,1.89930e-14,7.89913e-06
<ATMOSPHERE-LAYER-2>9.85118e-01,2.73046e+02,2.56644e-08,5.77750e-03,1.07995e-13,8.83523e-06
<ATMOSPHERE-LAYER-3>9.69950e-01,2.73795e+02,2.71335e-08,5.90909e-03,2.77299e-14,2.41346e-06
<ATMOSPHERE-LAYER-4>9.54781e-01,2.73259e+02,2.81844e-08,5.71725e-03,5.47619e-13,9.66812e-06
<ATMOSPHERE-LAYER-5>9.39613e-01,2.73328e+02,2.90871e-08,5.70130e-03,1.95889e-14,5.74891e-07
<ATMOSPHERE-LAYER-6>9.24445e-01,2.72551e+02,2.95990e-08,5.53117e-03,3.92924e-12,4.49253e-06
<ATMOSPHERE-LAYER-7>9.09277e-01,2.72133e+02,3.01624e-08,5.45215e-03,6.71881e-13,9.14850e-07
<ATMOSPHERE-LAYER-8>8.94111e-01,2.71604e+02,3.08058e-08,5.39022e-03,3.94740e-11,3.01232e-06
<ATMOSPHERE-LAYER-9>8.78943e-01,2.71275e+02,3.18328e-08,5.31040e-03,1.06819e-10,3.77916e-06
<ATMOSPHERE-LAYER-10>8.63777e-01,2.71006e+02,3.31231e-08,5.25228e-03,1.73812e-11,2.06754e-06
<ATMOSPHERE-LAYER-11>8.48610e-01,2.70311e+02,3.43024e-08,5.16066e-03,2.14795e-11,2.99748e-06
<ATMOSPHERE-LAYER-12>8.33442e-01,2.69443e+02,3.54560e-08,5.05081e-03,2.32316e-10,6.65961e-06
<ATMOSPHERE-LAYER-13>8.15750e-01,2.69317e+02,3.77896e-08,4.96377e-03,1.65277e-10,2.63504e-06
<ATMOSPHERE-LAYER-14>7.93002e-01,2.68125e+02,4.04836e-08,4.65512e-03,3.59685e-09,3.32395e-06
<ATMOSPHERE-LAYER-15>7.67726e-01,2.67432e+02,4.45142e-08,4.41356e-03,2.35141e-10,7.47458e-07
<ATMOSPHERE-LAYER-16>7.42452e-01,2.66261e+02,4.86354e-08,4.03853e-03,2.63357e-10,3.27487e-07
<ATMOSPHERE-LAYER-17>7.17180e-01,2.64863e+02,5.24597e-08,3.67299e-03,4.40325e-10,1.44618e-07
<ATMOSPHERE-LAYER-18>6.91908e-01,2.63227e+02,5.57020e-08,3.27427e-03,5.74930e-09,2.28492e-07
<ATMOSPHERE-LAYER-19>6.60320e-01,2.62236e+02,5.96353e-08,2.74740e-03,3.98676e-12,2.72766e-10
<ATMOSPHERE-LAYER-20>6.22419e-01,2.60250e+02,6.22843e-08,1.98107e-03,1.61108e-15,8.31178e-14
<ATMOSPHERE-LAYER-21>5.84521e-01,2.57597e+02,6.46564e-08,1.52536e-03,5.58329e-18,5.70799e-17
<ATMOSPHERE-LAYER-22>5.46629e-01,2.54167e+02,6.69971e-08,1.18845e-03,4.60752e-20,9.35600e-20
<ATMOSPHERE-LAYER-23>5.08744e-01,2.50164e+02,6.87834e-08,9.63726e-04,9.18493e-19,5.48525e-19
<ATMOSPHERE-LAYER-24>4.70866e-01,2.45810e+02,7.22934e-08,7.42087e-04,6.32787e-15,5.86414e-16
<ATMOSPHERE-LAYER-25>4.32998e-01,2.41202e+02,7.86419e-08,5.74959e-04,4.31295e-12,2.91354e-13
<ATMOSPHERE-LAYER-26>3.95145e-01,2.36322e+02,8.80782e-08,3.92106e-04,5.23414e-11,3.49353e-13
<ATMOSPHERE-LAYER-27>3.57305e-01,2.31738e+02,1.03134e-07,2.56802e-04,8.05286e-12,1.26120e-15
<ATMOSPHERE-LAYER-28>3.13485e-01,2.27632e+02,1.50374e-07,1.60325e-04,9.11637e-14,2.68357e-22
<ATMOSPHERE-LAYER-29>2.66838e-01,2.27819e+02,2.74802e-07,7.15530e-05,1.47260e-20,6.57852e-29
<ATMOSPHERE-LAYER-30>2.26650e-01,2.32121e+02,3.88663e-07,2.23414e-05,5.92633e-27,1.00000e-30
<ATMOSPHERE-LAYER-31>1.92568e-01,2.33009e+02,4.94438e-07,9.52090e-06,1.57871e-30,1.00000e-30
<ATMOSPHERE-LAYER-32>1.63662e-01,2.32235e+02,7.07259e-07,7.34680e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-33>1.39115e-01,2.31459e+02,9.57984e-07,5.95540e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-34>1.18250e-01,2.30753e+02,1.10451e-06,4.80212e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-35>1.00514e-01,2.30151e+02,1.31461e-06,4.53128e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-36>8.54390e-02,2.29955e+02,1.53741e-06,4.31859e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-37>7.25579e-02,2.29838e+02,1.78977e-06,4.32861e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-38>6.14957e-02,2.29887e+02,2.05629e-06,4.40735e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-39>5.20159e-02,2.30373e+02,2.46693e-06,4.55464e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-40>4.39097e-02,2.30305e+02,2.57325e-06,4.67626e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-41>3.69927e-02,2.30422e+02,2.82146e-06,4.79620e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-42>3.10889e-02,2.30993e+02,2.93401e-06,4.90711e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-43>2.60491e-02,2.31384e+02,3.05660e-06,5.01636e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-44>2.17610e-02,2.32498e+02,3.26555e-06,5.12645e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-45>1.81244e-02,2.35352e+02,3.60523e-06,5.26297e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-46>1.50503e-02,2.36709e+02,4.10810e-06,5.40012e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-47>1.24602e-02,2.38969e+02,4.64031e-06,5.53860e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-48>1.02849e-02,2.41988e+02,5.08919e-06,5.67818e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-49>8.45639e-03,2.45116e+02,5.54873e-06,5.81109e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-50>6.91832e-03,2.50724e+02,5.85162e-06,5.93709e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-51>5.63180e-03,2.54770e+02,5.89953e-06,6.02640e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-52>4.56169e-03,2.60088e+02,5.79098e-06,6.11274e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-53>3.67650e-03,2.63952e+02,5.38786e-06,6.20325e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-54>2.94832e-03,2.68773e+02,4.87536e-06,6.30570e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-55>2.35259e-03,2.73795e+02,4.37198e-06,6.41640e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-56>1.86788e-03,2.78795e+02,3.71741e-06,6.52431e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-57>1.47565e-03,2.81982e+02,2.93218e-06,6.62425e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-58>1.15998e-03,2.81163e+02,2.22266e-06,6.70235e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-59>9.07287e-04,2.81777e+02,2.03723e-06,6.75554e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-60>7.05957e-04,2.80638e+02,1.75876e-06,6.78939e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-61>5.46293e-04,2.77440e+02,1.51117e-06,6.80906e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-62>4.20424e-04,2.72745e+02,1.29196e-06,6.81854e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-63>3.21784e-04,2.66399e+02,1.10602e-06,6.82272e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-64>2.44938e-04,2.58248e+02,9.45464e-07,6.82218e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-65>1.85422e-04,2.48925e+02,8.15782e-07,6.82183e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-66>1.39599e-04,2.38762e+02,6.93652e-07,6.81772e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-67>1.04524e-04,2.28778e+02,5.94757e-07,6.81573e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-68>7.76724e-05,2.20146e+02,4.95037e-07,6.80751e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-69>5.67925e-05,2.11761e+02,3.89904e-07,6.80203e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-70>4.01425e-05,2.03496e+02,2.67594e-07,6.77112e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-71>2.63500e-05,1.97418e+02,1.31215e-07,6.71658e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-72>1.50000e-05,2.00486e+02,4.51819e-08,6.37730e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYERS>72


==> cfg_20000701_calibration_config_file.txt <==
<OBJECT>Planet
<OBJECT-NAME>Earth
<OBJECT-DATE>2000/07/01 00:00
<OBJECT-DIAMETER>12742
<OBJECT-GRAVITY>9.807
<OBJECT-GRAVITY-UNIT>g
<OBJECT-STAR-DISTANCE>1.0
<OBJECT-STAR-VELOCITY>0.0
<OBJECT-SOLAR-LONGITUDE>0.0
<OBJECT-SOLAR-LATITUDE>0.00
<OBJECT-SEASON>270.0
<OBJECT-STAR-TYPE>G
<OBJECT-STAR-TEMPERATURE>5777
<OBJECT-STAR-RADIUS>1.0
<OBJECT-OBS-LONGITUDE>90.00
<OBJECT-OBS-LATITUDE>0.00
<OBJECT-OBS-VELOCITY>0.0
<OBJECT-PERIOD>1.00000000
<OBJECT-STAR-METALLICITY>0.0
<OBJECT-INCLINATION>90.0
<OBJECT-ORBIT>0.06300000,0.00000,1.58040433,0.00000,0.88147,2455701.776757
<OBJECT-POSITION-ANGLE>0.00
<GEOMETRY>Observatory
<GEOMETRY-OFFSET-NS>0.0
<GEOMETRY-OFFSET-EW>0.0
<GEOMETRY-OFFSET-UNIT>diamter
<GEOMETRY-OBS-ALTITUDE>10
<GEOMETRY-ALTITUDE-UNIT>pc
<GEOMETRY-USER-PARAM>0.0
<GEOMETRY-STELLAR-TYPE>G
<GEOMETRY-STELLAR-TEMPERATURE>5777
<GEOMETRY-STELLAR-MAGNITUDE>0
<GEOMETRY-SOLAR-ANGLE>86.280
<GEOMETRY-OBS-ANGLE>82.770
<GEOMETRY-PLANET-FRACTION>1.000e+00
<GEOMETRY-STAR-DISTANCE>9.953354e-02
<GEOMETRY-STAR-FRACTION>0.000000e+00
<GEOMETRY-REF>User
<GEOMETRY-DISK-ANGLES>1
<GEOMETRY-ROTATION>-0.03006,0.0
<GEOMETRY-AZIMUTH>0.000
<GEOMETRY-BRDFSCALER>1.000
<GEOMETRY-TEMISSION>276.185
<ATMOSPHERE-DESCRIPTION>NASA/MERRA2 3D data
<ATMOSPHERE-STRUCTURE>Equilibrium
<ATMOSPHERE-WEIGHT>28.97
<ATMOSPHERE-PRESSURE>1.00974e+00
<ATMOSPHERE-PUNIT>bar
<ATMOSPHERE-NGAS>8
<ATMOSPHERE-GAS>N2,O2,CO2,CH4,N2O,CO,H2O,O3
<ATMOSPHERE-TYPE>HIT[22],HIT[7],HIT[2],HIT[6],HIT[4],HIT[5],HIT[1],HIT[3]
<ATMOSPHERE-ABUN>78,20.9,400,1.6,0.3,0.1,1,1
<ATMOSPHERE-UNIT>pct,pct,ppm,ppm,ppm,ppm,scl,scl
<ATMOSPHERE-TAU>1,1,1,1,0.07,0.07,0.07,0.07
<ATMOSPHERE-NAERO>2
<ATMOSPHERE-NMAX>1
<ATMOSPHERE-LMAX>66
<ATMOSPHERE-TEMPERATURE>270
<ATMOSPHERE-CONTINUUM>Rayleigh,Refraction,CIA_all,UV_all
<ATMOSPHERE-GCM-PARAMETERS>144,91,72,-180,-90,2.5,2.0,Albedo,Winds,Temperature,Pressure,O3,H2O,WaterIce,Water
<ATMOSPHERE-AEROS>Water,WaterIce
<ATMOSPHERE-ATYPE>AFCRL_Water_HRI,Warren_ice_HRI
<ATMOSPHERE-AABUN>1,1
<ATMOSPHERE-AUNIT>scl,scl
<ATMOSPHERE-ASIZE>5,100
<ATMOSPHERE-ASUNI>um,um
<SURFACE-TEMPERATURE>276.185
<SURFACE-ALBEDO>0.4294
<SURFACE-EMISSIVITY>0.7000
<SURFACE-GAS-RATIO>1.0
<SURFACE-NSURF>5
<SURFACE-GAS-UNIT>ratio
<SURFACE-MODEL>Lambert
<SURFACE-PHASEMODEL>ISO
<SURFACE-SURF>Ocean,Snow,Grass,Soil,Forest
<SURFACE-TYPE>Albedo_GSFC,Albedo_GSFC,Albedo_GSFC,Albedo_GSFC,Albedo_GSFC
<SURFACE-ABUN>0.7222235,0.0330346,0.11367968749999999,0.06266574999999999,0.06839655
<SURFACE-UNIT>scl,scl,scl,scl,scl
<SURFACE-MIXING>Areal
<SURFACE-THICK>0.0001,0.0001,0.0001,0.0001,0.0001
<GENERATOR-BEAM>1
<GENERATOR-BEAM-UNIT>diffrac
<GENERATOR-GAS-MODEL>Y
<GENERATOR-CONT-MODEL>Y
<GENERATOR-RANGE1>0.515
<GENERATOR-RANGE2>1
<GENERATOR-RANGEUNIT>um
<GENERATOR-RESOLUTION>140
<GENERATOR-RESOLUTIONUNIT>RP
<GENERATOR-RADUNITS>rel
<GENERATOR-DIAMTELE>6
<GENERATOR-LOGRAD>N
<GENERATOR-CONT-STELLAR>Y
<GENERATOR-TRANS-APPLY>N
<GENERATOR-TRANS-SHOW>N
<GENERATOR-TRANS>03-01
<GENERATOR-NOISE>CCD
<GENERATOR-NOISE2>3e-5@0.2,3e-5@1,2e-3@1.01,2e-3@2.0
<GENERATOR-NOISETIME>3600
<GENERATOR-NOISEOTEMP>270
<GENERATOR-NOISEOEFF>0.0317@0.2000,0.0437@0.2261,0.0589@0.2580,0.0742@0.2986,0.0851@0.3377,0.0917@0.3667,0.0971@0.4029,0.1015@0.4493,0.1004@0.4971,0.1004@0.5140,0.1670@0.5150,0.1659@0.5377,0.1506@0.6304,0.1255@0.7087,0.0939@0.7986,0.0884@0.8435,0.1146@0.9058,0.1419@0.9594,0.1594@0.9942,0.1821@1.2200,0.1958@1.4100,0.2049@1.6200,0.2094@1.8700,0.2140@2.0000
<GENERATOR-NOISEOEMIS>0.1
<GENERATOR-NOISEFRAMES>24
<GENERATOR-NOISEPIXELS>10
<GENERATOR-NOISE1>0@0.2,0@1,2.5@1.01,2.5@2.0
<GENERATOR-TELESCOPE>CORONA
<GENERATOR-TELESCOPE1>1E-10
<GENERATOR-TELESCOPE2>4.5
<GENERATOR-TELESCOPE3>4.578000e-11@0.000,4.578000e-11@0.216,4.578000e-11@0.649,2.110e-03@0.973,1.266e-02@1.459,8.228e-02@2.108,1.709e-01@2.973,2.658e-01@4.486,3.418e-01@6.757,3.945e-01@10.216,4.219e-01@14.108,4.409e-01@19.459,4.536e-01@23.622,4.578e-01@27.784,4.578e-01@29.459
<GENERATOR-INSTRUMENT>LUVOIR_B-VIS: The Extreme Coronagraph for Living Planetary Systems (ECLIPS) delivers continuous spectral coverage from 200 nm to 2.5 um via three channels, UV (200 to 525 nm), VIS (515 nm to 1030 nm), and NIR (1 to 2 microns). The UV channel is effectively an imager and provides a maximum resolution of RP=7, while the VIS channel RP=140, and NIR=70. The core coronagraph throughput is practically twice for LUVOIR-B than A.
<GENERATOR-RESOLUTIONKERNEL>N
<GENERATOR-GCM-BINNING>6
<ATMOSPHERE-LAYERS-MOLECULES>O3,H2O,WaterIce,Water
<ATMOSPHERE-LAYER-1>1.00974e+00,2.72887e+02,2.50203e-08,5.69026e-03,1.18856e-16,5.57916e-11
<ATMOSPHERE-LAYER-2>9.94418e-01,2.74500e+02,2.62837e-08,5.29159e-03,7.79686e-16,1.04118e-09
<ATMOSPHERE-LAYER-3>9.79043e-01,2.76387e+02,2.86949e-08,5.36641e-03,3.27811e-18,9.58173e-09
<ATMOSPHERE-LAYER-4>9.63671e-01,2.76170e+02,2.99879e-08,5.37784e-03,2.22957e-20,7.15446e-09
<ATMOSPHERE-LAYER-5>9.48298e-01,2.76461e+02,3.13555e-08,5.54628e-03,1.22958e-23,7.04919e-11
<ATMOSPHERE-LAYER-6>9.32925e-01,2.75752e+02,3.23024e-08,5.63642e-03,6.85867e-25,6.69383e-20
<ATMOSPHERE-LAYER-7>9.17553e-01,2.74987e+02,3.34547e-08,5.67268e-03,4.08206e-23,3.40167e-18
<ATMOSPHERE-LAYER-8>9.02181e-01,2.74001e+02,3.42094e-08,5.62094e-03,3.75528e-20,8.20334e-15
<ATMOSPHERE-LAYER-9>8.86810e-01,2.72983e+02,3.48487e-08,5.57393e-03,5.50694e-17,1.92910e-11
<ATMOSPHERE-LAYER-10>8.71441e-01,2.71994e+02,3.53520e-08,5.48884e-03,2.77899e-14,4.90522e-09
<ATMOSPHERE-LAYER-11>8.56069e-01,2.71284e+02,3.60345e-08,5.41394e-03,9.53550e-13,5.90715e-08
<ATMOSPHERE-LAYER-12>8.40699e-01,2.70347e+02,3.65971e-08,5.26449e-03,2.31155e-12,5.59576e-08
<ATMOSPHERE-LAYER-13>8.22769e-01,2.69588e+02,3.75447e-08,5.10794e-03,9.44746e-13,1.74371e-08
<ATMOSPHERE-LAYER-14>7.99719e-01,2.68218e+02,3.86161e-08,4.78476e-03,6.77792e-12,4.82158e-08
<ATMOSPHERE-LAYER-15>7.74106e-01,2.66933e+02,4.00284e-08,4.43179e-03,4.29033e-12,1.48455e-08
<ATMOSPHERE-LAYER-16>7.48498e-01,2.65593e+02,4.13215e-08,4.00240e-03,2.48754e-12,1.27422e-09
<ATMOSPHERE-LAYER-17>7.22893e-01,2.64256e+02,4.28681e-08,3.52041e-03,3.80955e-10,1.93994e-08
<ATMOSPHERE-LAYER-18>6.97290e-01,2.62849e+02,4.45783e-08,3.10152e-03,9.31750e-09,2.26203e-07
<ATMOSPHERE-LAYER-19>6.65289e-01,2.61817e+02,4.68514e-08,2.76805e-03,4.07711e-14,1.00875e-12
<ATMOSPHERE-LAYER-20>6.26898e-01,2.59388e+02,5.09269e-08,2.30066e-03,2.78647e-18,1.80637e-17
<ATMOSPHERE-LAYER-21>5.88516e-01,2.56405e+02,5.61685e-08,1.90585e-03,1.16516e-17,2.39006e-17
<ATMOSPHERE-LAYER-22>5.50144e-01,2.52781e+02,6.29175e-08,1.48174e-03,1.73532e-14,1.48115e-14
<ATMOSPHERE-LAYER-23>5.11789e-01,2.48510e+02,6.64355e-08,1.13977e-03,1.07681e-11,3.04676e-12
<ATMOSPHERE-LAYER-24>4.73449e-01,2.44062e+02,7.35249e-08,7.94467e-04,1.70327e-09,1.71156e-10
<ATMOSPHERE-LAYER-25>4.35133e-01,2.39612e+02,8.60258e-08,5.44236e-04,7.28730e-10,7.70356e-11
<ATMOSPHERE-LAYER-26>3.96847e-01,2.34892e+02,1.01927e-07,3.56688e-04,3.72533e-09,4.13666e-12
<ATMOSPHERE-LAYER-27>3.58593e-01,2.30135e+02,1.16537e-07,2.25688e-04,2.39634e-09,8.82495e-21
<ATMOSPHERE-LAYER-28>3.14332e-01,2.23952e+02,1.42328e-07,1.26790e-04,8.49409e-09,2.07530e-28
<ATMOSPHERE-LAYER-29>2.67276e-01,2.20006e+02,2.41742e-07,8.20478e-05,5.16633e-13,1.01710e-30
<ATMOSPHERE-LAYER-30>2.26817e-01,2.26262e+02,4.09337e-07,3.85968e-05,2.71604e-23,1.00000e-30
<ATMOSPHERE-LAYER-31>1.92602e-01,2.29825e+02,4.58424e-07,1.11958e-05,5.56886e-30,1.00000e-30
<ATMOSPHERE-LAYER-32>1.63662e-01,2.29734e+02,5.76340e-07,7.64882e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-33>1.39115e-01,2.28823e+02,8.52922e-07,6.13590e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-34>1.18250e-01,2.28854e+02,1.11090e-06,4.89801e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-35>1.00514e-01,2.29505e+02,1.29478e-06,4.57667e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-36>8.54390e-02,2.30159e+02,1.42552e-06,4.34667e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-37>7.25579e-02,2.30537e+02,1.56920e-06,4.35022e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-38>6.14957e-02,2.30500e+02,1.81941e-06,4.42590e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-39>5.20159e-02,2.30563e+02,2.18922e-06,4.55565e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-40>4.39097e-02,2.30424e+02,2.43899e-06,4.67891e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-41>3.69927e-02,2.30206e+02,2.63156e-06,4.79926e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-42>3.10889e-02,2.31240e+02,2.78369e-06,4.90926e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-43>2.60491e-02,2.32181e+02,2.99319e-06,5.01930e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-44>2.17610e-02,2.33309e+02,3.18911e-06,5.13151e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-45>1.81244e-02,2.36122e+02,3.54566e-06,5.26904e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-46>1.50503e-02,2.37482e+02,4.04199e-06,5.40613e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-47>1.24602e-02,2.39927e+02,4.52074e-06,5.54427e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-48>1.02849e-02,2.43319e+02,4.96417e-06,5.68778e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-49>8.45639e-03,2.46257e+02,5.40806e-06,5.82391e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-50>6.91832e-03,2.51680e+02,5.71676e-06,5.94810e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-51>5.63180e-03,2.55214e+02,5.77743e-06,6.02884e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-52>4.56169e-03,2.60135e+02,5.69462e-06,6.10995e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-53>3.67650e-03,2.63839e+02,5.32867e-06,6.20039e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-54>2.94832e-03,2.69442e+02,4.84866e-06,6.31142e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-55>2.35259e-03,2.75791e+02,4.37011e-06,6.43254e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-56>1.86788e-03,2.81231e+02,3.72208e-06,6.54807e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-57>1.47565e-03,2.83713e+02,2.92778e-06,6.64631e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-58>1.15998e-03,2.81992e+02,2.20019e-06,6.71859e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-59>9.07287e-04,2.81967e+02,2.03731e-06,6.76784e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-60>7.05957e-04,2.79784e+02,1.76118e-06,6.80076e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-61>5.46293e-04,2.75767e+02,1.51464e-06,6.81779e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-62>4.20424e-04,2.70390e+02,1.29623e-06,6.82567e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-63>3.21784e-04,2.63672e+02,1.11061e-06,6.82757e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-64>2.44938e-04,2.55748e+02,9.50039e-07,6.82572e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-65>1.85422e-04,2.47239e+02,8.20158e-07,6.82528e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-66>1.39599e-04,2.37765e+02,6.97075e-07,6.82054e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-67>1.04524e-04,2.27787e+02,5.97495e-07,6.81872e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-68>7.76724e-05,2.18814e+02,4.97717e-07,6.80932e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-69>5.67925e-05,2.11047e+02,3.91868e-07,6.80277e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-70>4.01425e-05,2.04045e+02,2.67121e-07,6.76651e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-71>2.63500e-05,1.98557e+02,1.29956e-07,6.70875e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-72>1.50000e-05,2.01368e+02,4.45371e-08,6.34596e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYERS>72


==> cfg_20110120_mean_patchy_clouds.txt <==
<OBJECT>Planet
<OBJECT-NAME>Earth
<OBJECT-DATE>2011/01/20 00:00
<OBJECT-DIAMETER>12742
<OBJECT-GRAVITY>9.807
<OBJECT-GRAVITY-UNIT>g
<OBJECT-STAR-DISTANCE>1.0
<OBJECT-STAR-VELOCITY>0.0
<OBJECT-SOLAR-LONGITUDE>0.0
<OBJECT-SOLAR-LATITUDE>0.00
<OBJECT-SEASON>270.0
<OBJECT-STAR-TYPE>G
<OBJECT-STAR-TEMPERATURE>5777
<OBJECT-STAR-RADIUS>1.0
<OBJECT-OBS-LONGITUDE>90.00
<OBJECT-OBS-LATITUDE>0.00
<OBJECT-OBS-VELOCITY>0.0
<OBJECT-PERIOD>1.00000000
<OBJECT-STAR-METALLICITY>0.0
<OBJECT-INCLINATION>90.0
<OBJECT-ORBIT>0.06300000,0.00000,1.58040433,0.00000,0.88147,2455701.776757
<OBJECT-POSITION-ANGLE>0.00
<GEOMETRY>Observatory
<GEOMETRY-OFFSET-NS>0.0
<GEOMETRY-OFFSET-EW>0.0
<GEOMETRY-OFFSET-UNIT>diamter
<GEOMETRY-OBS-ALTITUDE>10
<GEOMETRY-ALTITUDE-UNIT>pc
<GEOMETRY-USER-PARAM>0.0
<GEOMETRY-STELLAR-TYPE>G
<GEOMETRY-STELLAR-TEMPERATURE>5777
<GEOMETRY-STELLAR-MAGNITUDE>0
<GEOMETRY-SOLAR-ANGLE>86.280
<GEOMETRY-OBS-ANGLE>82.770
<GEOMETRY-PLANET-FRACTION>1.000e+00
<GEOMETRY-STAR-DISTANCE>9.953354e-02
<GEOMETRY-STAR-FRACTION>0.000000e+00
<GEOMETRY-REF>User
<GEOMETRY-DISK-ANGLES>1
<GEOMETRY-ROTATION>-0.03006,0.0
<GEOMETRY-AZIMUTH>0.000
<GEOMETRY-BRDFSCALER>1.000
<GEOMETRY-TEMISSION>276.185
<ATMOSPHERE-DESCRIPTION>NASA/MERRA2 3D data
<ATMOSPHERE-STRUCTURE>Equilibrium
<ATMOSPHERE-WEIGHT>28.97
<ATMOSPHERE-PRESSURE>1.00509e+00
<ATMOSPHERE-PUNIT>bar
<ATMOSPHERE-NGAS>8
<ATMOSPHERE-GAS>N2,O2,CO2,CH4,N2O,CO,H2O,O3
<ATMOSPHERE-TYPE>HIT[22],HIT[7],HIT[2],HIT[6],HIT[4],HIT[5],HIT[1],HIT[3]
<ATMOSPHERE-ABUN>78,20.9,400,1.6,0.3,0.1,1,1
<ATMOSPHERE-UNIT>pct,pct,ppm,ppm,ppm,ppm,scl,scl
<ATMOSPHERE-TAU>1,1,1,1,0.07,0.07,0.07,0.07
<ATMOSPHERE-NAERO>2
<ATMOSPHERE-NMAX>1
<ATMOSPHERE-LMAX>66
<ATMOSPHERE-TEMPERATURE>270
<ATMOSPHERE-CONTINUUM>Rayleigh,Refraction,CIA_all,UV_all
<ATMOSPHERE-GCM-PARAMETERS>144,91,72,-180,-90,2.5,2.0,Albedo,Winds,Temperature,Pressure,O3,H2O,WaterIce,Water
<ATMOSPHERE-AEROS>Water,WaterIce
<ATMOSPHERE-ATYPE>AFCRL_Water_HRI,Warren_ice_HRI
<ATMOSPHERE-AABUN>1,1
<ATMOSPHERE-AUNIT>scl,scl
<ATMOSPHERE-ASIZE>5,100
<ATMOSPHERE-ASUNI>um,um
<SURFACE-TEMPERATURE>276.185
<SURFACE-ALBEDO>0.4294
<SURFACE-EMISSIVITY>0.7000
<SURFACE-GAS-RATIO>1.0
<SURFACE-NSURF>5
<SURFACE-GAS-UNIT>ratio
<SURFACE-MODEL>Lambert
<SURFACE-PHASEMODEL>ISO
<SURFACE-SURF>Ocean,Snow,Grass,Soil,Forest
<SURFACE-TYPE>Albedo_GSFC,Albedo_GSFC,Albedo_GSFC,Albedo_GSFC,Albedo_GSFC
<SURFACE-ABUN>0.7222235,0.0330346,0.11367968749999999,0.06266574999999999,0.06839655
<SURFACE-UNIT>scl,scl,scl,scl,scl
<SURFACE-MIXING>Areal
<SURFACE-THICK>0.0001,0.0001,0.0001,0.0001,0.0001
<GENERATOR-BEAM>1
<GENERATOR-BEAM-UNIT>diffrac
<GENERATOR-GAS-MODEL>Y
<GENERATOR-CONT-MODEL>Y
<GENERATOR-RANGE1>0.515
<GENERATOR-RANGE2>1
<GENERATOR-RANGEUNIT>um
<GENERATOR-RESOLUTION>140
<GENERATOR-RESOLUTIONUNIT>RP
<GENERATOR-RADUNITS>rel
<GENERATOR-DIAMTELE>6
<GENERATOR-LOGRAD>N
<GENERATOR-CONT-STELLAR>Y
<GENERATOR-TRANS-APPLY>N
<GENERATOR-TRANS-SHOW>N
<GENERATOR-TRANS>03-01
<GENERATOR-NOISE>CCD
<GENERATOR-NOISE2>3e-5@0.2,3e-5@1,2e-3@1.01,2e-3@2.0
<GENERATOR-NOISETIME>3600
<GENERATOR-NOISEOTEMP>270
<GENERATOR-NOISEOEFF>0.0317@0.2000,0.0437@0.2261,0.0589@0.2580,0.0742@0.2986,0.0851@0.3377,0.0917@0.3667,0.0971@0.4029,0.1015@0.4493,0.1004@0.4971,0.1004@0.5140,0.1670@0.5150,0.1659@0.5377,0.1506@0.6304,0.1255@0.7087,0.0939@0.7986,0.0884@0.8435,0.1146@0.9058,0.1419@0.9594,0.1594@0.9942,0.1821@1.2200,0.1958@1.4100,0.2049@1.6200,0.2094@1.8700,0.2140@2.0000
<GENERATOR-NOISEOEMIS>0.1
<GENERATOR-NOISEFRAMES>24
<GENERATOR-NOISEPIXELS>10
<GENERATOR-NOISE1>0@0.2,0@1,2.5@1.01,2.5@2.0
<GENERATOR-TELESCOPE>CORONA
<GENERATOR-TELESCOPE1>1E-10
<GENERATOR-TELESCOPE2>4.5
<GENERATOR-TELESCOPE3>4.578000e-11@0.000,4.578000e-11@0.216,4.578000e-11@0.649,2.110e-03@0.973,1.266e-02@1.459,8.228e-02@2.108,1.709e-01@2.973,2.658e-01@4.486,3.418e-01@6.757,3.945e-01@10.216,4.219e-01@14.108,4.409e-01@19.459,4.536e-01@23.622,4.578e-01@27.784,4.578e-01@29.459
<GENERATOR-INSTRUMENT>LUVOIR_B-VIS: The Extreme Coronagraph for Living Planetary Systems (ECLIPS) delivers continuous spectral coverage from 200 nm to 2.5 um via three channels, UV (200 to 525 nm), VIS (515 nm to 1030 nm), and NIR (1 to 2 microns). The UV channel is effectively an imager and provides a maximum resolution of RP=7, while the VIS channel RP=140, and NIR=70. The core coronagraph throughput is practically twice for LUVOIR-B than A.
<GENERATOR-RESOLUTIONKERNEL>N
<GENERATOR-GCM-BINNING>6
<ATMOSPHERE-LAYERS-MOLECULES>O3,H2O,WaterIce,Water
<ATMOSPHERE-LAYER-1>1.00509e+00,2.60202e+02,7.06152e-07,2.11275e-03,3.70118e-08,3.68021e-07
<ATMOSPHERE-LAYER-2>9.89854e-01,2.60747e+02,4.66474e-07,2.21130e-03,4.73136e-08,1.77385e-06
<ATMOSPHERE-LAYER-3>9.74581e-01,2.60923e+02,1.28643e-05,2.24531e-03,1.68944e-08,4.08304e-06
<ATMOSPHERE-LAYER-4>9.59307e-01,2.60553e+02,6.69468e-06,2.21693e-03,1.93461e-07,1.44401e-05
<ATMOSPHERE-LAYER-5>9.44037e-01,2.60493e+02,7.88763e-06,2.21616e-03,4.30078e-08,1.17612e-05
<ATMOSPHERE-LAYER-6>9.28763e-01,2.60424e+02,2.20422e-04,2.16618e-03,3.65488e-08,6.46627e-06
<ATMOSPHERE-LAYER-7>9.13492e-01,2.60324e+02,4.69113e-07,2.10178e-03,5.92773e-09,2.78104e-06
<ATMOSPHERE-LAYER-8>8.98221e-01,2.60052e+02,4.57011e-06,2.03775e-03,2.37261e-08,1.92196e-06
<ATMOSPHERE-LAYER-9>8.82949e-01,2.59673e+02,2.02208e-06,1.96722e-03,3.28257e-08,1.38081e-06
<ATMOSPHERE-LAYER-10>8.67679e-01,2.59156e+02,1.30131e-08,1.90515e-03,5.18219e-08,1.51195e-06
<ATMOSPHERE-LAYER-11>8.52408e-01,2.58594e+02,3.77053e-08,1.85948e-03,5.17116e-08,1.34473e-06
<ATMOSPHERE-LAYER-12>8.37139e-01,2.58145e+02,9.00396e-08,1.81582e-03,4.95797e-09,1.17473e-06
<ATMOSPHERE-LAYER-13>8.19325e-01,2.58339e+02,4.70474e-08,1.79749e-03,1.82292e-09,1.51424e-07
<ATMOSPHERE-LAYER-14>7.96422e-01,2.58352e+02,1.03703e-08,1.73427e-03,2.81797e-10,4.34053e-09
<ATMOSPHERE-LAYER-15>7.70976e-01,2.57777e+02,1.91690e-08,1.54947e-03,3.33534e-10,6.12983e-09
<ATMOSPHERE-LAYER-16>7.45531e-01,2.56121e+02,2.80857e-08,1.32742e-03,6.09763e-09,3.97271e-08
<ATMOSPHERE-LAYER-17>7.20090e-01,2.53917e+02,2.00646e-08,1.16267e-03,1.87969e-07,4.90125e-07
<ATMOSPHERE-LAYER-18>6.94649e-01,2.51544e+02,3.68116e-08,9.89633e-04,3.02521e-07,3.00079e-06
<ATMOSPHERE-LAYER-19>6.62851e-01,2.50011e+02,1.54575e-08,6.77544e-04,1.19597e-11,1.55199e-08
<ATMOSPHERE-LAYER-20>6.24700e-01,2.47749e+02,6.69235e-08,5.28168e-04,3.48947e-12,4.13424e-12
<ATMOSPHERE-LAYER-21>5.86556e-01,2.45737e+02,1.42002e-08,4.09129e-04,5.57555e-13,1.59010e-14
<ATMOSPHERE-LAYER-22>5.48419e-01,2.43101e+02,4.10218e-08,3.13659e-04,2.29579e-14,1.34263e-17
<ATMOSPHERE-LAYER-23>5.10295e-01,2.39952e+02,3.63863e-08,2.18928e-04,1.35339e-15,7.26251e-21
<ATMOSPHERE-LAYER-24>4.72182e-01,2.35114e+02,3.52194e-08,1.76296e-04,7.11419e-15,1.49444e-20
<ATMOSPHERE-LAYER-25>4.34086e-01,2.29864e+02,9.96162e-07,1.25305e-04,3.60047e-14,3.39101e-22
<ATMOSPHERE-LAYER-26>3.96011e-01,2.24848e+02,5.90310e-09,7.86549e-05,4.69169e-14,1.00453e-24
<ATMOSPHERE-LAYER-27>3.57961e-01,2.20461e+02,1.56229e-08,5.37380e-05,5.40447e-14,1.93498e-28
<ATMOSPHERE-LAYER-28>3.13916e-01,2.14500e+02,5.23215e-08,3.25519e-05,5.70047e-12,1.37784e-30
<ATMOSPHERE-LAYER-29>2.67061e-01,2.06917e+02,2.47988e-07,1.63892e-05,5.17475e-09,1.00012e-30
<ATMOSPHERE-LAYER-30>2.26735e-01,2.05788e+02,1.89953e-07,1.63353e-05,3.59575e-08,1.00000e-30
<ATMOSPHERE-LAYER-31>1.92585e-01,2.06679e+02,8.07338e-08,1.53204e-05,3.73732e-15,1.00000e-30
<ATMOSPHERE-LAYER-32>1.63662e-01,2.06161e+02,1.52782e-06,8.28865e-06,3.34675e-25,1.00000e-30
<ATMOSPHERE-LAYER-33>1.39115e-01,2.04470e+02,1.44169e-06,5.94756e-06,2.30027e-30,1.00000e-30
<ATMOSPHERE-LAYER-34>1.18250e-01,2.02418e+02,2.22256e-07,4.97029e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-35>1.00514e-01,2.00297e+02,1.45465e-07,4.65185e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-36>8.54390e-02,1.98490e+02,1.54926e-07,4.57651e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-37>7.25579e-02,1.96665e+02,9.76376e-07,4.63278e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-38>6.14957e-02,1.94986e+02,2.70903e-06,4.74845e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-39>5.20159e-02,1.93796e+02,5.55913e-07,4.93208e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-40>4.39097e-02,1.93260e+02,8.94672e-07,5.08348e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-41>3.69927e-02,1.93243e+02,7.56720e-06,5.22283e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-42>3.10889e-02,1.93501e+02,4.05204e-06,5.41607e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-43>2.60491e-02,1.93614e+02,1.87037e-06,5.54123e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-44>2.17610e-02,1.94418e+02,4.95170e-07,5.62423e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-45>1.81244e-02,1.96335e+02,2.59883e-06,5.74605e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-46>1.50503e-02,1.98070e+02,1.12084e-06,5.86690e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-47>1.24602e-02,2.00232e+02,6.20315e-07,5.98447e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-48>1.02849e-02,2.03511e+02,6.58082e-07,6.08198e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-49>8.45639e-03,2.07369e+02,1.50056e-06,6.15759e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-50>6.91832e-03,2.11370e+02,5.29559e-07,6.21842e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-51>5.63180e-03,2.15701e+02,1.50959e-06,6.28306e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-52>4.56169e-03,2.20277e+02,2.19573e-06,6.34755e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-53>3.67650e-03,2.24573e+02,1.04799e-06,6.38063e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-54>2.94832e-03,2.28904e+02,2.07811e-06,6.37952e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-55>2.35259e-03,2.34102e+02,2.33843e-07,6.36810e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-56>1.86788e-03,2.39588e+02,1.06852e-06,6.34643e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-57>1.47565e-03,2.45766e+02,1.07405e-06,6.31000e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-58>1.15998e-03,2.51684e+02,3.10387e-06,6.24416e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-59>9.07287e-04,2.54852e+02,6.28090e-07,6.13167e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-60>7.05957e-04,2.56721e+02,1.90071e-06,5.95549e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-61>5.46293e-04,2.58737e+02,5.26963e-06,5.70526e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-62>4.20424e-04,2.61684e+02,2.36665e-07,5.29875e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-63>3.21784e-04,2.62575e+02,1.01259e-06,4.77534e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-64>2.44938e-04,2.60603e+02,1.68830e-07,4.16711e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-65>1.85422e-04,2.59316e+02,7.39325e-07,3.55716e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-66>1.39599e-04,2.50892e+02,1.13545e-06,3.15168e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-67>1.04524e-04,2.37660e+02,9.20590e-06,2.96593e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-68>7.76724e-05,2.27036e+02,1.20623e-07,2.84671e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-69>5.67925e-05,2.22398e+02,4.28232e-07,2.43261e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-70>4.01425e-05,2.16970e+02,1.92482e-07,2.15764e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-71>2.63500e-05,2.10161e+02,1.29919e-06,1.86047e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYER-72>1.50000e-05,2.05779e+02,3.67998e-06,1.39021e-06,1.00000e-30,1.00000e-30
<ATMOSPHERE-LAYERS>72


==> high_altitude_cld_layer.txt <==
<OBJECT>Planet
<OBJECT-NAME>Earth
<OBJECT-DATE>2000/07/01 00:00
<OBJECT-DIAMETER>12742
<OBJECT-GRAVITY>9.807
<OBJECT-GRAVITY-UNIT>g
<OBJECT-STAR-DISTANCE>1.0
<OBJECT-STAR-VELOCITY>0.0
<OBJECT-SOLAR-LONGITUDE>0.0
<OBJECT-SOLAR-LATITUDE>0.00
<OBJECT-SEASON>270.0
<OBJECT-STAR-TYPE>G
<OBJECT-STAR-TEMPERATURE>5777
<OBJECT-STAR-RADIUS>1.0
<OBJECT-OBS-LONGITUDE>90.00
<OBJECT-OBS-LATITUDE>0.00
<OBJECT-OBS-VELOCITY>0.0
<OBJECT-PERIOD>1.00000000
<OBJECT-STAR-METALLICITY>0.0
<OBJECT-INCLINATION>90.0
<OBJECT-ORBIT>0.06300000,0.00000,1.58040433,0.00000,0.88147,2455701.776757
<OBJECT-POSITION-ANGLE>0.00
<GEOMETRY>Observatory
<GEOMETRY-OFFSET-NS>0.0
<GEOMETRY-OFFSET-EW>0.0
<GEOMETRY-OFFSET-UNIT>diamter
<GEOMETRY-OBS-ALTITUDE>10
<GEOMETRY-ALTITUDE-UNIT>pc
<GEOMETRY-USER-PARAM>0.0
<GEOMETRY-STELLAR-TYPE>G
<GEOMETRY-STELLAR-TEMPERATURE>5777
<GEOMETRY-STELLAR-MAGNITUDE>0
<GEOMETRY-SOLAR-ANGLE>86.280
<GEOMETRY-OBS-ANGLE>82.770
<GEOMETRY-PLANET-FRACTION>1.000e+00
<GEOMETRY-STAR-DISTANCE>9.953354e-02
<GEOMETRY-STAR-FRACTION>0.000000e+00
<GEOMETRY-REF>User
<GEOMETRY-DISK-ANGLES>1
<GEOMETRY-ROTATION>-0.03006,0.0
<GEOMETRY-AZIMUTH>0.000
<GEOMETRY-BRDFSCALER>1.000
<GEOMETRY-TEMISSION>276.185
<ATMOSPHERE-DESCRIPTION>NASA/MERRA2 3D data
<ATMOSPHERE-STRUCTURE>Equilibrium
<ATMOSPHERE-WEIGHT>28.97
<ATMOSPHERE-PRESSURE>1.00974e+00
<ATMOSPHERE-PUNIT>bar
<ATMOSPHERE-NGAS>8
<ATMOSPHERE-GAS>N2,O2,CO2,CH4,N2O,CO,H2O,O3
<ATMOSPHERE-TYPE>HIT[22],HIT[7],HIT[2],HIT[6],HIT[4],HIT[5],HIT[1],HIT[3]
<ATMOSPHERE-ABUN>78,20.9,400,1.6,0.3,0.1,1,1
<ATMOSPHERE-UNIT>pct,pct,ppm,ppm,ppm,ppm,scl,scl
<ATMOSPHERE-TAU>1,1,1,1,0.07,0.07,0.07,0.07
<ATMOSPHERE-NAERO>2
<ATMOSPHERE-NMAX>1
<ATMOSPHERE-LMAX>66
<ATMOSPHERE-TEMPERATURE>270
<ATMOSPHERE-CONTINUUM>Rayleigh,Refraction,CIA_all,UV_all
<ATMOSPHERE-GCM-PARAMETERS>144,91,72,-180,-90,2.5,2.0,Albedo,Winds,Temperature,Pressure,O3,H2O,WaterIce,Water
<ATMOSPHERE-AEROS>Water,WaterIce
<ATMOSPHERE-ATYPE>AFCRL_Water_HRI,Warren_ice_HRI
<ATMOSPHERE-AABUN>1,1
<ATMOSPHERE-AUNIT>scl,scl
<ATMOSPHERE-ASIZE>5,100
<ATMOSPHERE-ASUNI>um,um
<SURFACE-TEMPERATURE>276.185
<SURFACE-ALBEDO>0.4294
<SURFACE-EMISSIVITY>0.7000
<SURFACE-GAS-RATIO>1.0
<SURFACE-NSURF>5
<SURFACE-GAS-UNIT>ratio
<SURFACE-MODEL>Lambert
<SURFACE-PHASEMODEL>ISO
<SURFACE-SURF>Ocean,Snow,Grass,Soil,Forest
<SURFACE-TYPE>Albedo_GSFC,Albedo_GSFC,Albedo_GSFC,Albedo_GSFC,Albedo_GSFC
<SURFACE-ABUN>0.7222235,0.0330346,0.11367968749999999,0.06266574999999999,0.06839655
<SURFACE-UNIT>scl,scl,scl,scl,scl
<SURFACE-MIXING>Areal
<SURFACE-THICK>0.0001,0.0001,0.0001,0.0001,0.0001
<GENERATOR-BEAM>1
<GENERATOR-BEAM-UNIT>diffrac
<GENERATOR-GAS-MODEL>Y
<GENERATOR-CONT-MODEL>Y
<GENERATOR-RANGE1>0.515
<GENERATOR-RANGE2>1
<GENERATOR-RANGEUNIT>um
<GENERATOR-RESOLUTION>140
<GENERATOR-RESOLUTIONUNIT>RP
<GENERATOR-RADUNITS>rel
<GENERATOR-DIAMTELE>6
<GENERATOR-LOGRAD>N
<GENERATOR-CONT-STELLAR>Y
<GENERATOR-TRANS-APPLY>N
<GENERATOR-TRANS-SHOW>N
<GENERATOR-TRANS>03-01
<GENERATOR-NOISE>CCD
<GENERATOR-NOISE2>3e-5@0.2,3e-5@1,2e-3@1.01,2e-3@2.0
<GENERATOR-NOISETIME>3600
<GENERATOR-NOISEOTEMP>270
<GENERATOR-NOISEOEFF>0.0317@0.2000,0.0437@0.2261,0.0589@0.2580,0.0742@0.2986,0.0851@0.3377,0.0917@0.3667,0.0971@0.4029,0.1015@0.4493,0.1004@0.4971,0.1004@0.5140,0.1670@0.5150,0.1659@0.5377,0.1506@0.6304,0.1255@0.7087,0.0939@0.7986,0.0884@0.8435,0.1146@0.9058,0.1419@0.9594,0.1594@0.9942,0.1821@1.2200,0.1958@1.4100,0.2049@1.6200,0.2094@1.8700,0.2140@2.0000
<GENERATOR-NOISEOEMIS>0.1
<GENERATOR-NOISEFRAMES>24
<GENERATOR-NOISEPIXELS>10
<GENERATOR-NOISE1>0@0.2,0@1,2.5@1.01,2.5@2.0
<GENERATOR-TELESCOPE>CORONA
<GENERATOR-TELESCOPE1>1E-10
<GENERATOR-TELESCOPE2>4.5
<GENERATOR-TELESCOPE3>4.578000e-11@0.000,4.578000e-11@0.216,4.578000e-11@0.649,2.110e-03@0.973,1.266e-02@1.459,8.228e-02@2.108,1.709e-01@2.973,2.658e-01@4.486,3.418e-01@6.757,3.945e-01@10.216,4.219e-01@14.108,4.409e-01@19.459,4.536e-01@23.622,4.578e-01@27.784,4.578e-01@29.459
<GENERATOR-INSTRUMENT>LUVOIR_B-VIS: The Extreme Coronagraph for Living Planetary Systems (ECLIPS) delivers continuous spectral coverage from 200 nm to 2.5 um via three channels, UV (200 to 525 nm), VIS (515 nm to 1030 nm), and NIR (1 to 2 microns). The UV channel is effectively an imager and provides a maximum resolution of RP=7, while the VIS channel RP=140, and NIR=70. The core coronagraph throughput is practically twice for LUVOIR-B than A.
<GENERATOR-RESOLUTIONKERNEL>N
<GENERATOR-GCM-BINNING>6
<ATMOSPHERE-LAYERS-MOLECULES>O3,H2O,WaterIce,Water
<ATMOSPHERE-LAYER-1>1.00974e+00,2.72887e+02,2.50203e-08,5.69026e-03,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-2>9.94418e-01,2.74500e+02,2.62837e-08,5.29159e-03,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-3>9.79043e-01,2.76387e+02,2.86949e-08,5.36641e-03,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-4>9.63671e-01,2.76170e+02,2.99879e-08,5.37784e-03,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-5>9.48298e-01,2.76461e+02,3.13555e-08,5.54628e-03,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-6>9.32925e-01,2.75752e+02,3.23024e-08,5.63642e-03,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-7>9.17553e-01,2.74987e+02,3.34547e-08,5.67268e-03,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-8>9.02181e-01,2.74001e+02,3.42094e-08,5.62094e-03,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-9>8.86810e-01,2.72983e+02,3.48487e-08,5.57393e-03,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-10>8.71441e-01,2.71994e+02,3.53520e-08,5.48884e-03,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-11>8.56069e-01,2.71284e+02,3.60345e-08,5.41394e-03,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-12>8.40699e-01,2.70347e+02,3.65971e-08,5.26449e-03,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-13>8.22769e-01,2.69588e+02,3.75447e-08,5.10794e-03,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-14>7.99719e-01,2.68218e+02,3.86161e-08,4.78476e-03,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-15>7.74106e-01,2.66933e+02,4.00284e-08,4.43179e-03,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-16>7.48498e-01,2.65593e+02,4.13215e-08,4.00240e-03,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-17>7.22893e-01,2.64256e+02,4.28681e-08,3.52041e-03,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-18>6.97290e-01,2.62849e+02,4.45783e-08,3.10152e-03,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-19>6.65289e-01,2.61817e+02,4.68514e-08,2.76805e-03,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-20>6.26898e-01,2.59388e+02,5.09269e-08,2.30066e-03,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-21>5.88516e-01,2.56405e+02,5.61685e-08,1.90585e-03,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-22>5.50144e-01,2.52781e+02,6.29175e-08,1.48174e-03,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-23>5.11789e-01,2.48510e+02,6.64355e-08,1.13977e-03,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-24>4.73449e-01,2.44062e+02,7.35249e-08,7.94467e-04,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-25>4.35133e-01,2.39612e+02,8.60258e-08,5.44236e-04,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-26>3.96847e-01,2.34892e+02,1.01927e-07,3.56688e-04,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-27>3.58593e-01,2.30135e+02,1.16537e-07,0.00000e+00,0.00000e+00,1.77176e-04
<ATMOSPHERE-LAYER-28>3.14332e-01,2.23952e+02,1.42328e-07,0.00000e+00,0.00000e+00,1.77176e-04
<ATMOSPHERE-LAYER-29>2.67276e-01,2.20006e+02,2.41742e-07,8.20478e-05,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-30>2.26817e-01,2.26262e+02,4.09337e-07,3.85968e-05,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-31>1.92602e-01,2.29825e+02,4.58424e-07,1.11958e-05,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-32>1.63662e-01,2.29734e+02,5.76340e-07,7.64882e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-33>1.39115e-01,2.28823e+02,8.52922e-07,6.13590e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-34>1.18250e-01,2.28854e+02,1.11090e-06,4.89801e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-35>1.00514e-01,2.29505e+02,1.29478e-06,4.57667e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-36>8.54390e-02,2.30159e+02,1.42552e-06,4.34667e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-37>7.25579e-02,2.30537e+02,1.56920e-06,4.35022e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-38>6.14957e-02,2.30500e+02,1.81941e-06,4.42590e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-39>5.20159e-02,2.30563e+02,2.18922e-06,4.55565e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-40>4.39097e-02,2.30424e+02,2.43899e-06,4.67891e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-41>3.69927e-02,2.30206e+02,2.63156e-06,4.79926e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-42>3.10889e-02,2.31240e+02,2.78369e-06,4.90926e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-43>2.60491e-02,2.32181e+02,2.99319e-06,5.01930e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-44>2.17610e-02,2.33309e+02,3.18911e-06,5.13151e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-45>1.81244e-02,2.36122e+02,3.54566e-06,5.26904e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-46>1.50503e-02,2.37482e+02,4.04199e-06,5.40613e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-47>1.24602e-02,2.39927e+02,4.52074e-06,5.54427e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-48>1.02849e-02,2.43319e+02,4.96417e-06,5.68778e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-49>8.45639e-03,2.46257e+02,5.40806e-06,5.82391e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-50>6.91832e-03,2.51680e+02,5.71676e-06,5.94810e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-51>5.63180e-03,2.55214e+02,5.77743e-06,6.02884e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-52>4.56169e-03,2.60135e+02,5.69462e-06,6.10995e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-53>3.67650e-03,2.63839e+02,5.32867e-06,6.20039e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-54>2.94832e-03,2.69442e+02,4.84866e-06,6.31142e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-55>2.35259e-03,2.75791e+02,4.37011e-06,6.43254e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-56>1.86788e-03,2.81231e+02,3.72208e-06,6.54807e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-57>1.47565e-03,2.83713e+02,2.92778e-06,6.64631e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-58>1.15998e-03,2.81992e+02,2.20019e-06,6.71859e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-59>9.07287e-04,2.81967e+02,2.03731e-06,6.76784e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-60>7.05957e-04,2.79784e+02,1.76118e-06,6.80076e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-61>5.46293e-04,2.75767e+02,1.51464e-06,6.81779e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-62>4.20424e-04,2.70390e+02,1.29623e-06,6.82567e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-63>3.21784e-04,2.63672e+02,1.11061e-06,6.82757e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-64>2.44938e-04,2.55748e+02,9.50039e-07,6.82572e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-65>1.85422e-04,2.47239e+02,8.20158e-07,6.82528e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-66>1.39599e-04,2.37765e+02,6.97075e-07,6.82054e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-67>1.04524e-04,2.27787e+02,5.97495e-07,6.81872e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-68>7.76724e-05,2.18814e+02,4.97717e-07,6.80932e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-69>5.67925e-05,2.11047e+02,3.91868e-07,6.80277e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-70>4.01425e-05,2.04045e+02,2.67121e-07,6.76651e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-71>2.63500e-05,1.98557e+02,1.29956e-07,6.70875e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-72>1.50000e-05,2.01368e+02,4.45371e-08,6.34596e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYERS>72


==> low_altitude_cld_layer.txt <==
<OBJECT>Planet
<OBJECT-NAME>Earth
<OBJECT-DATE>2000/07/01 00:00
<OBJECT-DIAMETER>12742
<OBJECT-GRAVITY>9.807
<OBJECT-GRAVITY-UNIT>g
<OBJECT-STAR-DISTANCE>1.0
<OBJECT-STAR-VELOCITY>0.0
<OBJECT-SOLAR-LONGITUDE>0.0
<OBJECT-SOLAR-LATITUDE>0.00
<OBJECT-SEASON>270.0
<OBJECT-STAR-TYPE>G
<OBJECT-STAR-TEMPERATURE>5777
<OBJECT-STAR-RADIUS>1.0
<OBJECT-OBS-LONGITUDE>90.00
<OBJECT-OBS-LATITUDE>0.00
<OBJECT-OBS-VELOCITY>0.0
<OBJECT-PERIOD>1.00000000
<OBJECT-STAR-METALLICITY>0.0
<OBJECT-INCLINATION>90.0
<OBJECT-ORBIT>0.06300000,0.00000,1.58040433,0.00000,0.88147,2455701.776757
<OBJECT-POSITION-ANGLE>0.00
<GEOMETRY>Observatory
<GEOMETRY-OFFSET-NS>0.0
<GEOMETRY-OFFSET-EW>0.0
<GEOMETRY-OFFSET-UNIT>diamter
<GEOMETRY-OBS-ALTITUDE>10
<GEOMETRY-ALTITUDE-UNIT>pc
<GEOMETRY-USER-PARAM>0.0
<GEOMETRY-STELLAR-TYPE>G
<GEOMETRY-STELLAR-TEMPERATURE>5777
<GEOMETRY-STELLAR-MAGNITUDE>0
<GEOMETRY-SOLAR-ANGLE>86.280
<GEOMETRY-OBS-ANGLE>82.770
<GEOMETRY-PLANET-FRACTION>1.000e+00
<GEOMETRY-STAR-DISTANCE>9.953354e-02
<GEOMETRY-STAR-FRACTION>0.000000e+00
<GEOMETRY-REF>User
<GEOMETRY-DISK-ANGLES>1
<GEOMETRY-ROTATION>-0.03006,0.0
<GEOMETRY-AZIMUTH>0.000
<GEOMETRY-BRDFSCALER>1.000
<GEOMETRY-TEMISSION>276.185
<ATMOSPHERE-DESCRIPTION>NASA/MERRA2 3D data
<ATMOSPHERE-STRUCTURE>Equilibrium
<ATMOSPHERE-WEIGHT>28.97
<ATMOSPHERE-PRESSURE>1.00974e+00
<ATMOSPHERE-PUNIT>bar
<ATMOSPHERE-NGAS>8
<ATMOSPHERE-GAS>N2,O2,CO2,CH4,N2O,CO,H2O,O3
<ATMOSPHERE-TYPE>HIT[22],HIT[7],HIT[2],HIT[6],HIT[4],HIT[5],HIT[1],HIT[3]
<ATMOSPHERE-ABUN>78,20.9,400,1.6,0.3,0.1,1,1
<ATMOSPHERE-UNIT>pct,pct,ppm,ppm,ppm,ppm,scl,scl
<ATMOSPHERE-TAU>1,1,1,1,0.07,0.07,0.07,0.07
<ATMOSPHERE-NAERO>2
<ATMOSPHERE-NMAX>1
<ATMOSPHERE-LMAX>66
<ATMOSPHERE-TEMPERATURE>270
<ATMOSPHERE-CONTINUUM>Rayleigh,Refraction,CIA_all,UV_all
<ATMOSPHERE-GCM-PARAMETERS>144,91,72,-180,-90,2.5,2.0,Albedo,Winds,Temperature,Pressure,O3,H2O,WaterIce,Water
<ATMOSPHERE-AEROS>Water,WaterIce
<ATMOSPHERE-ATYPE>AFCRL_Water_HRI,Warren_ice_HRI
<ATMOSPHERE-AABUN>1,1
<ATMOSPHERE-AUNIT>scl,scl
<ATMOSPHERE-ASIZE>5,100
<ATMOSPHERE-ASUNI>um,um
<SURFACE-TEMPERATURE>276.185
<SURFACE-ALBEDO>0.4294
<SURFACE-EMISSIVITY>0.7000
<SURFACE-GAS-RATIO>1.0
<SURFACE-NSURF>5
<SURFACE-GAS-UNIT>ratio
<SURFACE-MODEL>Lambert
<SURFACE-PHASEMODEL>ISO
<SURFACE-SURF>Ocean,Snow,Grass,Soil,Forest
<SURFACE-TYPE>Albedo_GSFC,Albedo_GSFC,Albedo_GSFC,Albedo_GSFC,Albedo_GSFC
<SURFACE-ABUN>0.7222235,0.0330346,0.11367968749999999,0.06266574999999999,0.06839655
<SURFACE-UNIT>scl,scl,scl,scl,scl
<SURFACE-MIXING>Areal
<SURFACE-THICK>0.0001,0.0001,0.0001,0.0001,0.0001
<GENERATOR-BEAM>1
<GENERATOR-BEAM-UNIT>diffrac
<GENERATOR-GAS-MODEL>Y
<GENERATOR-CONT-MODEL>Y
<GENERATOR-RANGE1>0.515
<GENERATOR-RANGE2>1
<GENERATOR-RANGEUNIT>um
<GENERATOR-RESOLUTION>140
<GENERATOR-RESOLUTIONUNIT>RP
<GENERATOR-RADUNITS>rel
<GENERATOR-DIAMTELE>6
<GENERATOR-LOGRAD>N
<GENERATOR-CONT-STELLAR>Y
<GENERATOR-TRANS-APPLY>N
<GENERATOR-TRANS-SHOW>N
<GENERATOR-TRANS>03-01
<GENERATOR-NOISE>CCD
<GENERATOR-NOISE2>3e-5@0.2,3e-5@1,2e-3@1.01,2e-3@2.0
<GENERATOR-NOISETIME>3600
<GENERATOR-NOISEOTEMP>270
<GENERATOR-NOISEOEFF>0.0317@0.2000,0.0437@0.2261,0.0589@0.2580,0.0742@0.2986,0.0851@0.3377,0.0917@0.3667,0.0971@0.4029,0.1015@0.4493,0.1004@0.4971,0.1004@0.5140,0.1670@0.5150,0.1659@0.5377,0.1506@0.6304,0.1255@0.7087,0.0939@0.7986,0.0884@0.8435,0.1146@0.9058,0.1419@0.9594,0.1594@0.9942,0.1821@1.2200,0.1958@1.4100,0.2049@1.6200,0.2094@1.8700,0.2140@2.0000
<GENERATOR-NOISEOEMIS>0.1
<GENERATOR-NOISEFRAMES>24
<GENERATOR-NOISEPIXELS>10
<GENERATOR-NOISE1>0@0.2,0@1,2.5@1.01,2.5@2.0
<GENERATOR-TELESCOPE>CORONA
<GENERATOR-TELESCOPE1>1E-10
<GENERATOR-TELESCOPE2>4.5
<GENERATOR-TELESCOPE3>4.578000e-11@0.000,4.578000e-11@0.216,4.578000e-11@0.649,2.110e-03@0.973,1.266e-02@1.459,8.228e-02@2.108,1.709e-01@2.973,2.658e-01@4.486,3.418e-01@6.757,3.945e-01@10.216,4.219e-01@14.108,4.409e-01@19.459,4.536e-01@23.622,4.578e-01@27.784,4.578e-01@29.459
<GENERATOR-INSTRUMENT>LUVOIR_B-VIS: The Extreme Coronagraph for Living Planetary Systems (ECLIPS) delivers continuous spectral coverage from 200 nm to 2.5 um via three channels, UV (200 to 525 nm), VIS (515 nm to 1030 nm), and NIR (1 to 2 microns). The UV channel is effectively an imager and provides a maximum resolution of RP=7, while the VIS channel RP=140, and NIR=70. The core coronagraph throughput is practically twice for LUVOIR-B than A.
<GENERATOR-RESOLUTIONKERNEL>N
<GENERATOR-GCM-BINNING>6
<ATMOSPHERE-LAYERS-MOLECULES>O3,H2O,WaterIce,Water
<ATMOSPHERE-LAYER-1>1.00974e+00,2.72887e+02,2.50203e-08,5.69026e-03,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-2>9.94418e-01,2.74500e+02,2.62837e-08,5.29159e-03,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-3>9.79043e-01,2.76387e+02,2.86949e-08,5.36641e-03,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-4>9.63671e-01,2.76170e+02,2.99879e-08,5.37784e-03,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-5>9.48298e-01,2.76461e+02,3.13555e-08,5.54628e-03,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-6>9.32925e-01,2.75752e+02,3.23024e-08,5.63642e-03,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-7>9.17553e-01,2.74987e+02,3.34547e-08,5.67268e-03,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-8>9.02181e-01,2.74001e+02,3.42094e-08,5.62094e-03,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-9>8.86810e-01,2.72983e+02,3.48487e-08,5.57393e-03,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-10>8.71441e-01,2.71994e+02,3.53520e-08,5.48884e-03,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-11>8.56069e-01,2.71284e+02,3.60345e-08,5.41394e-03,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-12>8.40699e-01,2.70347e+02,3.65971e-08,5.26449e-03,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-13>8.22769e-01,2.69588e+02,3.75447e-08,0.00000e+00,0.00000e+00,3.29875e-03
<ATMOSPHERE-LAYER-14>7.99719e-01,2.68218e+02,3.86161e-08,0.00000e+00,0.00000e+00,3.29875e-03
<ATMOSPHERE-LAYER-15>7.74106e-01,2.66933e+02,4.00284e-08,0.00000e+00,0.00000e+00,3.29875e-03
<ATMOSPHERE-LAYER-16>7.48498e-01,2.65593e+02,4.13215e-08,0.00000e+00,0.00000e+00,3.29875e-03
<ATMOSPHERE-LAYER-17>7.22893e-01,2.64256e+02,4.28681e-08,3.52041e-03,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-18>6.97290e-01,2.62849e+02,4.45783e-08,3.10152e-03,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-19>6.65289e-01,2.61817e+02,4.68514e-08,2.76805e-03,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-20>6.26898e-01,2.59388e+02,5.09269e-08,2.30066e-03,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-21>5.88516e-01,2.56405e+02,5.61685e-08,1.90585e-03,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-22>5.50144e-01,2.52781e+02,6.29175e-08,1.48174e-03,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-23>5.11789e-01,2.48510e+02,6.64355e-08,1.13977e-03,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-24>4.73449e-01,2.44062e+02,7.35249e-08,7.94467e-04,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-25>4.35133e-01,2.39612e+02,8.60258e-08,5.44236e-04,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-26>3.96847e-01,2.34892e+02,1.01927e-07,3.56688e-04,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-27>3.58593e-01,2.30135e+02,1.16537e-07,2.25688e-04,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-28>3.14332e-01,2.23952e+02,1.42328e-07,1.26790e-04,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-29>2.67276e-01,2.20006e+02,2.41742e-07,8.20478e-05,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-30>2.26817e-01,2.26262e+02,4.09337e-07,3.85968e-05,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-31>1.92602e-01,2.29825e+02,4.58424e-07,1.11958e-05,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-32>1.63662e-01,2.29734e+02,5.76340e-07,7.64882e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-33>1.39115e-01,2.28823e+02,8.52922e-07,6.13590e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-34>1.18250e-01,2.28854e+02,1.11090e-06,4.89801e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-35>1.00514e-01,2.29505e+02,1.29478e-06,4.57667e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-36>8.54390e-02,2.30159e+02,1.42552e-06,4.34667e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-37>7.25579e-02,2.30537e+02,1.56920e-06,4.35022e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-38>6.14957e-02,2.30500e+02,1.81941e-06,4.42590e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-39>5.20159e-02,2.30563e+02,2.18922e-06,4.55565e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-40>4.39097e-02,2.30424e+02,2.43899e-06,4.67891e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-41>3.69927e-02,2.30206e+02,2.63156e-06,4.79926e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-42>3.10889e-02,2.31240e+02,2.78369e-06,4.90926e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-43>2.60491e-02,2.32181e+02,2.99319e-06,5.01930e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-44>2.17610e-02,2.33309e+02,3.18911e-06,5.13151e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-45>1.81244e-02,2.36122e+02,3.54566e-06,5.26904e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-46>1.50503e-02,2.37482e+02,4.04199e-06,5.40613e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-47>1.24602e-02,2.39927e+02,4.52074e-06,5.54427e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-48>1.02849e-02,2.43319e+02,4.96417e-06,5.68778e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-49>8.45639e-03,2.46257e+02,5.40806e-06,5.82391e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-50>6.91832e-03,2.51680e+02,5.71676e-06,5.94810e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-51>5.63180e-03,2.55214e+02,5.77743e-06,6.02884e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-52>4.56169e-03,2.60135e+02,5.69462e-06,6.10995e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-53>3.67650e-03,2.63839e+02,5.32867e-06,6.20039e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-54>2.94832e-03,2.69442e+02,4.84866e-06,6.31142e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-55>2.35259e-03,2.75791e+02,4.37011e-06,6.43254e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-56>1.86788e-03,2.81231e+02,3.72208e-06,6.54807e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-57>1.47565e-03,2.83713e+02,2.92778e-06,6.64631e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-58>1.15998e-03,2.81992e+02,2.20019e-06,6.71859e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-59>9.07287e-04,2.81967e+02,2.03731e-06,6.76784e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-60>7.05957e-04,2.79784e+02,1.76118e-06,6.80076e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-61>5.46293e-04,2.75767e+02,1.51464e-06,6.81779e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-62>4.20424e-04,2.70390e+02,1.29623e-06,6.82567e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-63>3.21784e-04,2.63672e+02,1.11061e-06,6.82757e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-64>2.44938e-04,2.55748e+02,9.50039e-07,6.82572e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-65>1.85422e-04,2.47239e+02,8.20158e-07,6.82528e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-66>1.39599e-04,2.37765e+02,6.97075e-07,6.82054e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-67>1.04524e-04,2.27787e+02,5.97495e-07,6.81872e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-68>7.76724e-05,2.18814e+02,4.97717e-07,6.80932e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-69>5.67925e-05,2.11047e+02,3.91868e-07,6.80277e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-70>4.01425e-05,2.04045e+02,2.67121e-07,6.76651e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-71>2.63500e-05,1.98557e+02,1.29956e-07,6.70875e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYER-72>1.50000e-05,2.01368e+02,4.45371e-08,6.34596e-06,0.00000e+00,0.00000e+00
<ATMOSPHERE-LAYERS>72

